Adaptive FEM for parameter-errors in elliptic linear-quadratic parameter estimation problems

We consider an elliptic linear-quadratic parameter estimation problem with a finite number of parameters. A novel a priori bound for the parameter error is proved and, based on this bound, an adaptive finite element method driven by an a posteriori error estimator is presented. Unlike prior results in the literature, our estimator, which is composed of standard energy error residual estimators for the state equation and suitable co-state problems, reflects the faster convergence of the parameter error compared to the (co)-state variables. We show optimal convergence rates of our method; in particular and unlike prior works, we prove that the estimator decreases with a rate that is the sum of the best approximation rates of the state and co-state variables. Experiments confirm that our method matches the convergence rate of the parameter error.

==> figures/multipleParameters.dat <==
nElements,errEstimator,paramError_1,paramError_2,paramError_3,paramError_4
32,6.59499344320361,0.552335652457709,0.502167631705475,0.500384842847293,0.500406529914199
85,3.21222461900333,0.105357459660095,0.146757481021183,0.148300822016517,0.148282025031513
160,1.74629035351805,0.0749193960198654,0.0340539129915489,0.0327712322436448,0.03278667587729
339,0.860707939674783,0.0932881466659114,0.0499567085271597,0.0484270706734484,0.0484456669824261
664,0.461755046245696,0.0544844059496555,0.0122800342957715,0.0109482548766693,0.0109641110274299
1292,0.242757912534656,0.0545681609354577,0.0115691034894546,0.0100741318543256,0.0100922282824517
2419,0.131708092846009,0.0508873155919381,0.00790799806344648,0.00641408587294002,0.00643212507609385
4658,0.0688088930778455,0.046901105449204,0.0038771738216627,0.00238919193992736,0.00240689854901018
8726,0.0369641276494266,0.0462756228403009,0.00324233038338647,0.00173616151900143,0.00175413911449358
16080,0.0202877663214384,0.0448587941216357,0.00182286078272187,0.000381263996425411,0.000394398116145413
28572,0.0112073658271694,0.0450113645120342,0.00197054974533665,0.00045045176278228,0.000468214162155811
49989,0.0064567306038136,0.0446722544162696,0.0016313258661524,0.00011735410696399,0.000132396386284961
84601,0.00376964185378828,0.0447192776132029,0.00167945673947418,0.000147899553281689,0.000165753337424409
153043,0.00211764272316408,0.044650076702079,0.00161137495348286,7.7751129778763e-05,9.54656250310965e-05
268053,0.00121804497163153,0.0445962096528355,0.00155804699576768,2.45838927411989e-05,4.10295350416856e-05
460281,0.000701896353755559,0.0445843454090458,0.0015466726142325,1.23120358750518e-05,2.84107763626526e-05
766000,0.000418885670000682,0.0445649156198905,0.00152743068165554,1.2097508658997e-05,9.08571547869724e-06
1275548,0.000250900702785907,0.0445672431371981,0.00152988498746418,9.14448280619113e-06,1.05857506929002e-05
2267241,0.000143452136197566,0.0445635864130384,0.00152632200783621,1.2313714227214e-05,6.84614157017278e-06
3842377,8.55165464547122e-05,0.0445584185230995,0.00152119312694636,1.73258940790541e-05,1.86894465921703e-06
6373957,5.04490833921542e-05,0.044558895063876,0.00152170992185697,1.67786755330742e-05,2.06032911693448e-06
10821378,2.97596789626064e-05,0.0445575810702234,0.00152041156775459,1.80675976577157e-05,7.5839840228212e-07


==> figures/singleParameterProductEstimator.dat <==
nElements,errEstimator,paramError
16,0.212334560573213,0.466666666666667
30,0.113834332935735,0.127602509082033
84,0.0557483956442063,0.0673957932448879
153,0.0310090353810514,0.0222509641591115
302,0.0165606842847404,0.0164275554572082
539,0.00903233483766962,0.00665911097440763
1059,0.00479578744635255,0.00443290099807658
1835,0.00266112529450631,0.00179660344984511
3462,0.00149536401857878,0.00115650456037653
6088,0.000829490933097099,0.000653416683766395
11096,0.000465151397018788,0.000338926042640963
19510,0.000262548438871545,0.000250751595296306
33157,0.000150509993580456,0.000104012008400822
60214,8.66191579061742e-05,7.34796578154562e-05
101730,5.0183565071732e-05,3.6557418900518e-05
175389,2.94164182307237e-05,2.15260425016073e-05
301422,1.70317064854495e-05,1.63728951312336e-05
501786,1.00119454071659e-05,7.02447498790448e-06
874336,5.97903837565527e-06,4.78965734784786e-06
1453412,3.55719831897165e-06,2.90414047743326e-06
2370523,2.13976989193496e-06,1.53149244552786e-06
4099718,1.26552983274556e-06,1.13716518379547e-06
6876418,7.44990595909628e-07,5.27506492042917e-07
11530718,4.4889187038033e-07,3.28754372613815e-07


==> figures/singleParameterSumEstimator.dat <==
nElements,errEstimator,paramError
16,0.517287192350233,0.466666666666667
53,0.279360699075971,0.162350683745476
82,0.194274154857863,0.0774850104427274
182,0.136482425802221,0.0552949505147735
314,0.0966477678749012,0.0187308129294288
694,0.0690096354845521,0.0152827578491996
1141,0.0509143771778931,0.00521221946987227
2468,0.0365144640248123,0.0041341624415685
4274,0.0267049925452732,0.00149227615599856
8143,0.0199460051923087,0.00105920811065507
14182,0.0147815720399182,0.000535890431487607
23647,0.0112735966458635,0.000283834777911718
46964,0.00830570265518781,0.000226862942427353
85562,0.00600974664232361,7.48991781625019e-05
160545,0.00453031985626158,6.47000125579833e-05
266553,0.00344112330813532,2.49026716678813e-05
433457,0.00268059792147446,1.69500964539715e-05
813291,0.00198422526882495,1.15138454450658e-05
1497936,0.00142798441053354,4.46282122101849e-06
2822978,0.00107641267221082,3.78767323683249e-06
4981267,0.000802704071475832,1.28417652822677e-06
8463158,0.000620005101708351,1.04768549591405e-06
14104361,0.000473245839374983,5.5352476158177e-07

